Simulating both parity sectors of the Hubbard Model with Tensor Networks

Tensor networks are a powerful tool to simulate a variety of different physical models, including those that suffer from the sign problem in Monte Carlo simulations. The Hubbard model on the honeycomb lattice with non-zero chemical potential is one such problem. Our method is based on projected entangled pair states (PEPS) using imaginary time evolution. We demonstrate that it provides accurate estimators for the ground state of the model, including cases where Monte Carlo simulations fail miserably. In particular it shows near to optimal, that is linear, scaling in lattice size. We also present a novel approach to directly simulate the subspace with an odd number of fermions. It allows to independently determine the ground state in both sectors. Without a chemical potential this corresponds to half filling and the lowest energy state with one additional electron or hole. We identify several stability issues, such as degenerate ground states and large single particle gaps, and provide possible fixes.

==> plots/Hubb_K1_U4_Mu0_B0_L2x4_D8_odd_trot1.txt <==
1	1	5.53587818959287	-1.55539572562897	-0.904637961114324
2	1	-4.26519907807316	-2.11191908173068	-1.42972441712779
3	1	-4.74434327917178	-2.18651341039016	-1.3878641729797
4	1	-4.78479846135417	-2.20784415771979	-1.27763172915468
5	1	-5.65645421706779	-2.21766613949281	-1.09902961708845
6	1	-5.24169227659295	-2.22269600004579	-0.779162001140139
7	1	-4.69433406036363	-2.22529883680626	-0.684965420752937
8	1	-5.79923367845471	-2.22665096244495	-1.35861320898096
9	1	-5.41298081743119	-2.22735891280148	-1.51662948911513
10	1	-4.53393441122814	-2.22773337288225	-0.8437398622979
11	1	-5.5746759221926	-2.22793349301322	-1.45922318394072
12	1	-5.78320218841933	-2.22804142837644	-1.39676012549638
13	1	-4.57701288953922	-2.22810008179937	0.0339059660576644
14	1	-4.82901913168883	-2.22813213881388	-1.20962706175599
15	1	3.96421017789898	-2.22814973357925	-1.93881164918705
16	1	-4.12592533987816	-2.22815941937217	-1.99637023495472
17	1	-4.27605622757901	-2.22816476219077	-1.97508040434221
18	1	-4.22797395580385	-2.22816771336676	-2.01371813880367
19	1	-4.21279675361942	-2.22816934493248	-2.04835930128425
20	1	-4.20489392721636	-2.22817024746007	-2.09880312212088
21	1	-4.18052163433444	-2.22817074688658	-2.09849407412912
22	1	-4.25538531875414	-2.22817102331255	-2.10284393599725
22.75	0.75	-3.74795527192345	-2.63752063317222	-2.45111970744725
23.5	0.75	-3.80642052647586	-2.68477668345502	-2.53714872032708
24.25	0.75	-3.98772097127328	-2.69596459342181	-2.56446571652263
25	0.75	-4.05235665835319	-2.6993354676216	-2.58172712214951
25.75	0.75	-4.04757338687407	-2.70057315759498	-2.59459350464217
26.5	0.75	-4.03604951782275	-2.7011136470136	-2.6038198252254
27.25	0.75	-4.02374561513907	-2.70138387628259	-2.61087636490462
28	0.75	-4.01606900419395	-2.70153218258049	-2.61638401950869
28.75	0.75	-4.01136176799643	-2.70161851770258	-2.62076769095713
29.3125	0.5625	-3.56630998209663	-2.98743348828644	-2.87104069046399
29.875	0.5625	-3.55093902003651	-3.02717991949592	-2.92454078872823
30.4375	0.5625	-3.76691376282631	-3.03909238653557	-2.94723486703262
31	0.5625	-3.8272666004385	-3.04360243401044	-2.95877958506894
31.5625	0.5625	-3.82868669188678	-3.0455574234802	-2.96719230229121
32.125	0.5625	-3.82606127848739	-3.04649873463426	-2.97466665549564
32.6875	0.5625	-3.82188944523562	-3.04699334155074	-2.98153903048928
33.25	0.5625	-3.81855665510805	-3.04727280756148	-2.98674829479438
33.8125	0.5625	-3.81650219855102	-3.04744030115627	-2.98994006564444
34.375	0.5625	-3.81558362188308	-3.0475454480207	-2.99186817291854
34.796875	0.421875	-3.49551709970664	-3.23115032239677	-3.15607938593047
35.21875	0.421875	-3.47177745164803	-3.26211034447005	-3.19397525852947
35.640625	0.421875	-3.64170268835994	-3.27246632692498	-3.20858259606653
36.0625	0.421875	-3.68898844842983	-3.27696935533107	-3.21505848012719
36.484375	0.421875	-3.69387898667835	-3.27919726604952	-3.21860189383377
36.90625	0.421875	-3.69676016340999	-3.28039736377641	-3.22074340654628
37.328125	0.421875	-3.69818417324639	-3.2810872887414	-3.2221113680105
37.75	0.421875	-3.69892166038123	-3.28150555464308	-3.22302569990842
38.06640625	0.31640625	-3.4793062581958	-3.38967454815527	-3.31628716873092
38.3828125	0.31640625	-3.46221524468999	-3.41296777315945	-3.34185175687135
38.69921875	0.31640625	-3.57938870924215	-3.42138016030795	-3.35196660006067
39.015625	0.31640625	-3.60968624702335	-3.42533856472039	-3.35673935679798
39.33203125	0.31640625	-3.61373042740767	-3.4274794175106	-3.35941270123136
39.6484375	0.31640625	-3.61662559276957	-3.4287388750626	-3.36108089509911
39.96484375	0.31640625	-3.61824932642475	-3.42952461367832	-3.36220850940688
40.28125	0.31640625	-3.61920474051673	-3.43003734478657	-3.36302451708802
40.59765625	0.31640625	-3.61990917208714	-3.43038427131588	-3.36364990661873
40.9140625	0.31640625	-3.62046279568197	-3.43062618958283	-3.36415369122255
41.23046875	0.31640625	-3.62092186210193	-3.43079924701908	-3.36457720881316
41.4677734375	0.2373046875	-3.47239271790455	-3.48981485296362	-3.41398349988924
41.705078125	0.2373046875	-3.46087657523318	-3.50624820318358	-3.4307514480469
41.9423828125	0.2373046875	-3.54105280332227	-3.51274111890571	-3.43812776569927
42.1796875	0.2373046875	-3.56058795920874	-3.5159413216158	-3.4419700869941
42.4169921875	0.2373046875	-3.56405816474525	-3.51775290087848	-3.44426458915512
42.654296875	0.2373046875	-3.56661487661339	-3.51887243111842	-3.44576739698469
42.8916015625	0.2373046875	-3.56819101211721	-3.51960659507968	-3.44682265756577
43.12890625	0.2373046875	-3.56925598165065	-3.5201093626902	-3.44760601015034
43.3662109375	0.2373046875	-3.57008438055619	-3.5204654201281	-3.4482138732517
43.603515625	0.2373046875	-3.57075521012781	-3.52072450274138	-3.44870220144158
43.8408203125	0.2373046875	-3.57131603613788	-3.52091730796057	-3.44910478419447
44.078125	0.2373046875	-3.57179579403259	-3.5210635468191	-3.44944282268455
44.3154296875	0.2373046875	-3.57221237887605	-3.52117629483807	-3.44973022520815
44.552734375	0.2373046875	-3.57257820033558	-3.5212644671156	-3.44997657941087
44.7900390625	0.2373046875	-3.57290247751825	-3.52133428658836	-3.45018882599417
44.968017578125	0.177978515625	-3.47356130581726	-3.55170817562987	-3.47552632254141
45.14599609375	0.177978515625	-3.46555783363603	-3.56247984678919	-3.48582290839114
45.323974609375	0.177978515625	-3.52010160506489	-3.56726666926512	-3.490735162659
45.501953125	0.177978515625	-3.53336690318805	-3.56976180731863	-3.49336929275396
45.679931640625	0.177978515625	-3.53604281587239	-3.57122313652873	-3.4949185963864
45.85791015625	0.177978515625	-3.53789325645065	-3.57215340444871	-3.49589019700784
46.035888671875	0.177978515625	-3.53904843014319	-3.57278199526561	-3.49652767584398
46.2138671875	0.177978515625	-3.53984293713302	-3.57322575875202	-3.49695811847301
46.391845703125	0.177978515625	-3.54045772119668	-3.57354968704081	-3.49725246223436
46.56982421875	0.177978515625	-3.54095852268958	-3.57379247858673	-3.49745262092407
46.747802734375	0.177978515625	-3.54138608304893	-3.57397842464735	-3.49758446822641
46.92578125	0.177978515625	-3.54176595043257	-3.57412342126209	-3.49766451390661
47.103759765625	0.177978515625	-3.54211475546308	-3.57423822760994	-3.49770352747656
47.2372436523438	0.13348388671875	-3.47489323389455	-3.58924598452875	-3.50980674224565
47.3707275390625	0.13348388671875	-3.46948715420428	-3.59584016371185	-3.51563812918739
47.5042114257813	0.13348388671875	-3.50719456105381	-3.59918752998854	-3.51871142176301
47.6376953125	0.13348388671875	-3.51654467753991	-3.60107994774575	-3.52044199677581
47.7711791992188	0.13348388671875	-3.51869560843329	-3.6022455298291	-3.52145575467448
47.9046630859375	0.13348388671875	-3.52020583104858	-3.60301413231283	-3.52205229990343
48.0381469726563	0.13348388671875	-3.52127382213015	-3.60354882113826	-3.52238797131995
48.171630859375	0.13348388671875	-3.52211494822932	-3.60393661719822	-3.52254870212325
48.3051147460938	0.13348388671875	-3.52284487441942	-3.60422721654847	-3.52258368946792
48.4385986328125	0.13348388671875	-3.52351708802327	-3.60445071822512	-3.52252178100642
48.5720825195313	0.13348388671875	-3.52416771627003	-3.60462628198355	-3.52237981909883
48.70556640625	0.13348388671875	-3.52482309779543	-3.60476662032532	-3.52216708928126
48.8390502929688	0.13348388671875	-3.52550453126286	-3.60488046330289	-3.52188776234653
48.9725341796875	0.13348388671875	-3.52623132633076	-3.60497398086456	-3.52154224510453
49.1060180664063	0.13348388671875	-3.52702280749506	-3.6050516407767	-3.52112790078277
49.239501953125	0.13348388671875	-3.52789990408511	-3.60511674625326	-3.52063937841651
49.3729858398438	0.13348388671875	-3.52888663060113	-3.60517178407267	-3.52006867779514
49.5064697265625	0.13348388671875	-3.53001167308144	-3.60521865638904	-3.51940501644089
49.6399536132813	0.13348388671875	-3.53131026884633	-3.6052588388711	-3.5186345318946
49.7734375	0.13348388671875	-3.53282657373379	-3.60529349088007	-3.51773983411724
49.9069213867188	0.13348388671875	-3.53461674514885	-3.60532353367534	-3.51669941338741
50.0404052734375	0.13348388671875	-3.53675302587671	-3.60534970685886	-3.51548690607663
50.1738891601563	0.13348388671875	-3.53932918830282	-3.60537260973333	-3.51407022261569
50.307373046875	0.13348388671875	-3.54246778139035	-3.6053927320274	-3.51241054658863
50.4408569335938	0.13348388671875	-3.54632968819008	-3.60541047701331	-3.51046121571969
50.5743408203125	0.13348388671875	-3.5511264928358	-3.60542617910601	-3.50816648256695
50.7078247070313	0.13348388671875	-3.55713595741947	-3.6054401174076	-3.5054601047438
50.84130859375	0.13348388671875	-3.56472030774963	-3.60545252623679	-3.50226361113298
50.9747924804688	0.13348388671875	-3.57434566570846	-3.60546360339126	-3.49848395227961
51.1082763671875	0.13348388671875	-3.58659830796427	-3.60547351668744	-3.49401025296515
51.2417602539063	0.13348388671875	-3.60218876600597	-3.60548240917818	-3.48871016808581
51.375244140625	0.13348388671875	-3.62192731615933	-3.60549040334656	-3.48242932991961
51.5087280273438	0.13348388671875	-3.64664366055498	-3.60549760449967	-3.47500352890476
51.6422119140625	0.13348388671875	-3.67701206691266	-3.60550410353237	-3.46629269046761
51.7756958007813	0.13348388671875	-3.71325046210197	-3.60550997919104	-3.4562029479916
51.9091796875	0.13348388671875	-3.75475868734253	-3.60551529993781	-3.44461352906056
52.0426635742188	0.13348388671875	-3.80001015625822	-3.60552012549345	-3.43139491035727
52.1761474609375	0.13348388671875	-3.84704319346837	-3.60552450812023	-3.4171574542399
52.3096313476563	0.13348388671875	-3.89397715975626	-3.6055284936932	-3.40351479396361
52.443115234375	0.13348388671875	-3.93870008743284	-3.60553212259854	-3.39071718472903
52.5765991210938	0.13348388671875	-3.97916991554578	-3.60553543048963	-3.37732264519272
52.7100830078125	0.13348388671875	-4.0144318834755	-3.60553844892586	-3.36226316361463
52.8435668945313	0.13348388671875	-4.04453196374836	-3.60554120591415	-3.34535803892421
52.97705078125	0.13348388671875	-4.06989462949792	-3.60554372636951	-3.32680371335346
53.1105346679688	0.13348388671875	-4.09104793187753	-3.6055460325081	-3.30679579811499
53.2440185546875	0.13348388671875	-4.10858851761865	-3.6055481441836	-3.285446572164
53.3775024414063	0.13348388671875	-4.12311173312522	-3.60555007917603	-3.26283152011389
53.510986328125	0.13348388671875	-4.13513502975707	-3.6055518534404	-3.23903785312134
53.6444702148438	0.13348388671875	-4.14508389964757	-3.60555348132143	-3.21418086470755
53.7779541015625	0.13348388671875	-4.15330300772528	-3.60555497573944	-3.1884015142586
53.9114379882813	0.13348388671875	-4.16008284752392	-3.60555634835181	-3.16186183438217
54.0115509033203	0.100112915039063	-4.17201981475193	-3.61265348059531	-3.1496146295159
54.1116638183594	0.100112915039063	-4.13816124897872	-3.61635680287621	-3.13494760101745
54.2117767333984	0.100112915039063	-4.14443492154413	-3.61847087175577	-3.11847405842333
54.3118896484375	0.100112915039063	-4.14969214136328	-3.61976402038571	-3.10127162384156
54.4120025634766	0.100112915039063	-4.15317828428298	-3.62060134051584	-3.08349701383951
54.5121154785156	0.100112915039063	-4.15651940627315	-3.62117034080827	-3.06567307478086
54.6122283935547	0.100112915039063	-4.15789268228104	-3.6215732258922	-3.04746793255061
54.7123413085938	0.100112915039063	-4.15989401413451	-3.62186856055835	-3.02921820087458
54.8124542236328	0.100112915039063	-4.16150636476795	-3.62209143911672	-3.01069255733305
54.9125671386719	0.100112915039063	-4.16378541082483	-3.62226377150862	-2.99248865087484
55.0126800537109	0.100112915039063	-4.16522515928273	-3.62239975916941	-2.97444773593101
55.11279296875	0.100112915039063	-4.16696131301598	-3.62250892431284	-2.95696867307757
55.2129058837891	0.100112915039063	-4.16736097407654	-3.62259784730248	-2.93953543799383
55.3130187988281	0.100112915039063	-4.16846092010121	-3.62267119798338	-2.92238683421553
55.4131317138672	0.100112915039063	-4.16933805442802	-3.62273236829737	-2.90515684052195
55.5132446289063	0.100112915039063	-4.17094452132689	-3.62278387247743	-2.88842931755683
55.6133575439453	0.100112915039063	-4.17188034031591	-3.62282760754743	-2.87200227660623
55.7134704589844	0.100112915039063	-4.17316544088695	-3.622865027371	-2.85628679659793
55.8135833740234	0.100112915039063	-4.17332708318102	-3.62289726170956	-2.84068810997592
55.9136962890625	0.100112915039063	-4.1741478990259	-3.62292519939854	-2.82540922527793
56.0138092041016	0.100112915039063	-4.17476031686194	-3.62294954755828	-2.81000786235909
56.1139221191406	0.100112915039063	-4.17608114029866	-3.62297087445657	-2.79509273593538
56.2140350341797	0.100112915039063	-4.17677910280145	-3.62298964100469	-2.78044491814379
56.3141479492188	0.100112915039063	-4.17782698134093	-3.62300622421445	-2.76650905013852
56.4142608642578	0.100112915039063	-4.17784407289304	-3.62302093488175	-2.75261491247992
56.5143737792969	0.100112915039063	-4.17847920170718	-3.62303403106619	-2.73894570482469
56.6144866943359	0.100112915039063	-4.17888908632369	-3.62304572847123	-2.72497868378644
56.714599609375	0.100112915039063	-4.179989113047	-3.62305620851303	-2.71137042313935
56.8147125244141	0.100112915039063	-4.18048176744123	-3.62306562464791	-2.69787369021091
56.9148254394531	0.100112915039063	-4.18132893549528	-3.62307410737506	-2.68497679338153
57.0149383544922	0.100112915039063	-4.18119870386911	-3.6230817682225	-2.67189378078032
57.1150512695313	0.100112915039063	-4.18167495581154	-3.62308870294615	-2.65877858663218
57.2151641845703	0.100112915039063	-4.18191798755866	-3.62309499411513	-2.64497844844573
57.3152770996094	0.100112915039063	-4.18285796849956	-3.62310071321466	-2.63119054047633
57.4153900146484	0.100112915039063	-4.18320393514802	-3.62310592236721	-2.61708146231651
57.5155029296875	0.100112915039063	-4.18392124962494	-3.6231106757495	-2.60315114919414
57.6156158447266	0.100112915039063	-4.18370250196874	-3.6231150207655	-2.5884072671952
57.7157287597656	0.100112915039063	-4.18409734716699	-3.62311899902261	-2.57292307680291
57.8158416748047	0.100112915039063	-4.18426106616641	-3.62312264714811	-2.55583415960141
57.9159545898438	0.100112915039063	-4.18513505514384	-3.62312599747509	-2.53785925178809
58.0160675048828	0.100112915039063	-4.18542980772565	-3.62312907862139	-2.51854033117225
58.1161804199219	0.100112915039063	-4.18611102646411	-3.62313191598022	-2.4984122985371
58.2162933349609	0.100112915039063	-4.18589869623356	-3.62313453213751	-2.47630414489453
58.31640625	0.100112915039063	-4.18630566670725	-3.62313694722839	-2.45233922647894
58.4165191650391	0.100112915039063	-4.18649432103164	-3.6231391792425	-2.42565150242827
58.5166320800781	0.100112915039063	-4.18739112095528	-3.62314124428659	-2.39730248725405
58.6167449951172	0.100112915039063	-4.18773676221952	-3.62314315681082	-2.36712207212079
58.7168579101563	0.100112915039063	-4.18847367649063	-3.62314492980458	-2.33613281403242
58.8169708251953	0.100112915039063	-4.18838603627072	-3.62314657496617	-2.30361165889706
58.9170837402344	0.100112915039063	-4.18890550015522	-3.62314810285046	-2.27033245686523
59.0171966552734	0.100112915039063	-4.18923904226711	-3.62314952299742	-2.23617483160596
59.0922813415527	0.0750846862792969	-4.19799160245429	-3.62643321284245	-2.22127608642925
59.167366027832	0.0750846862792969	-4.17011038247062	-3.62841185455418	-2.20460003390426
59.2424507141113	0.0750846862792969	-4.17279712719632	-3.62967283461344	-2.18686766363152
59.3175354003906	0.0750846862792969	-4.17445680116527	-3.63051312033927	-2.16897340509338
59.3926200866699	0.0750846862792969	-4.17563086355385	-3.63109436938286	-2.15131288336731
59.4677047729492	0.0750846862792969	-4.17654874947485	-3.63150968284073	-2.13430904740545
59.5427894592285	0.0750846862792969	-4.1773228943993	-3.63181506384916	-2.11811028251149
59.6178741455078	0.0750846862792969	-4.17823361638972	-3.63204540766296	-2.10312223700618
59.6929588317871	0.0750846862792969	-4.17912640491207	-3.63222312337179	-2.0896005072129
59.7680435180664	0.0750846862792969	-4.18003895623347	-3.63236299691469	-2.07785986803022
59.8431282043457	0.0750846862792969	-4.18078588898103	-3.63247503186889	-2.06793224047324
59.918212890625	0.0750846862792969	-4.18147720239358	-3.63256615701695	-2.05985875293644
59.9932975769043	0.0750846862792969	-4.18214672276265	-3.63264127834119	-2.05359640238704
60.0683822631836	0.0750846862792969	-4.18299505767383	-3.63270394176948	-2.04918483435502
60.1434669494629	0.0750846862792969	-4.18386110775133	-3.63275675954977	-2.04659681081473
60.2185516357422	0.0750846862792969	-4.18477181863262	-3.63280169012926	-2.0457405512961
60.2936363220215	0.0750846862792969	-4.1855652912848	-3.632840225478	-2.04647491892586
60.3687210083008	0.0750846862792969	-4.1863231425327	-3.63287351884257	-2.04863819061899
60.4438056945801	0.0750846862792969	-4.18705800009229	-3.6329024734612	-2.05213159221199
60.5188903808594	0.0750846862792969	-4.18793126567796	-3.63292780524015	-2.05677078862855
60.5939750671387	0.0750846862792969	-4.18880301140448	-3.63295008776137	-2.06236487516659
60.669059753418	0.0750846862792969	-4.1897073115267	-3.63296978509995	-2.06858223326646
60.7441444396973	0.0750846862792969	-4.19051447882305	-3.63298727609586	-2.07519406981836
60.8192291259766	0.0750846862792969	-4.19128775667858	-3.63300287254312	-2.08192571462336
60.8943138122559	0.0750846862792969	-4.19203050771523	-3.63301683298711	-2.0886165919271
60.9693984985352	0.0750846862792969	-4.19287781316222	-3.63302937330762	-2.09495433918255
61.0444831848145	0.0750846862792969	-4.19371379295035	-3.63304067491994	-2.10067176308178
61.1195678710938	0.0750846862792969	-4.19458037712389	-3.63305089119016	-2.10542096194276
61.194652557373	0.0750846862792969	-4.19537713417458	-3.63306015249699	-2.10903813604017
61.2697372436523	0.0750846862792969	-4.19615468391935	-3.63306857025767	-2.11138176779528
61.3448219299316	0.0750846862792969	-4.19691327870228	-3.63307624015367	-2.11245906460672
61.4199066162109	0.0750846862792969	-4.19776664186038	-3.63308324473307	-2.11225763053101
61.4949913024902	0.0750846862792969	-4.1986171238579	-3.6330896555235	-2.11090172555154
61.5700759887695	0.0750846862792969	-4.19950970124886	-3.63309553475807	-2.10856475102686
61.6451606750488	0.0750846862792969	-4.20036786536347	-3.63310093679315	-2.10558711023034
61.7202453613281	0.0750846862792969	-4.20123012941665	-3.63310590927933	-2.10233615722643
61.7953300476074	0.0750846862792969	-4.20209234380596	-3.63311049413337	-2.09927637182515
61.8704147338867	0.0750846862792969	-4.20304276109708	-3.63311472834895	-2.09678778716944
61.945499420166	0.0750846862792969	-4.20399406954591	-3.63311864467606	-2.09525569922053
62.0205841064453	0.0750846862792969	-4.2049892176969	-3.63312227219283	-2.09489040201995
62.0956687927246	0.0750846862792969	-4.20597245421872	-3.63312563678895	-2.09595497419164
62.1707534790039	0.0750846862792969	-4.20696686244694	-3.63312876157586	-2.0985842032655
62.2458381652832	0.0750846862792969	-4.2079591757715	-3.63313166723641	-2.10301580580443
62.3209228515625	0.0750846862792969	-4.20900690426277	-3.63313437232377	-2.10922928360215
62.3960075378418	0.0750846862792969	-4.21003122997446	-3.63313689351815	-2.11721771063198
62.4710922241211	0.0750846862792969	-4.21107459064734	-3.63313924584784	-2.12670573638504
62.5461769104004	0.0750846862792969	-4.21210377533117	-3.63314144288029	-2.13764609412252
62.6212615966797	0.0750846862792969	-4.21312715324325	-3.63314349688779	-2.14989004779413
62.696346282959	0.0750846862792969	-4.21412398231212	-3.63314541899157	-2.1635399388093
62.7714309692383	0.0750846862792969	-4.21512683540531	-3.63314721928749	-2.17839131470264
62.8465156555176	0.0750846862792969	-4.21607198025209	-3.63314890695599	-2.19433602904318
62.9028291702271	0.0563135147094727	-4.22639360530381	-3.63463675766089	-2.21048770332612
62.9591426849365	0.0563135147094727	-4.20518408315918	-3.63564281232147	-2.22645309921771
63.015456199646	0.0563135147094727	-4.20720627360339	-3.63634694788161	-2.24219352413088
63.0717697143555	0.0563135147094727	-4.20846437659083	-3.63685403671867	-2.25799318818071
63.1280832290649	0.0563135147094727	-4.20958011402203	-3.63722820884884	-2.27380964226664
63.1843967437744	0.0563135147094727	-4.21050600524738	-3.63751025190204	-2.28972219308787
63.2407102584839	0.0563135147094727	-4.21135444848461	-3.63772694956666	-2.30549335176187
63.2970237731934	0.0563135147094727	-4.21214689020912	-3.6378963561004	-2.3211978592315
63.3533372879028	0.0563135147094727	-4.21290790719489	-3.63803091159701	-2.33677642964275
63.4096508026123	0.0563135147094727	-4.21359424794304	-3.63813935225885	-2.35247759223599
63.4659643173218	0.0563135147094727	-4.21426146452064	-3.63822791833924	-2.36822859995446
63.5222778320313	0.0563135147094727	-4.21482783312949	-3.63830113737052	-2.38408338820243
63.5785913467407	0.0563135147094727	-4.21538328463977	-3.63836234263079	-2.39978649219625
63.6349048614502	0.0563135147094727	-4.21594101067217	-3.63841402241223	-2.41539677552789
63.6912183761597	0.0563135147094727	-4.21650986297463	-3.63845805893054	-2.43084546399464
63.7475318908691	0.0563135147094727	-4.21703446208473	-3.6384958940108	-2.44636792950574
63.8038454055786	0.0563135147094727	-4.21755508551207	-3.63852864546717	-2.46188670064743
63.8601589202881	0.0563135147094727	-4.21798949598505	-3.63855718984262	-2.47744848776446
63.9164724349976	0.0563135147094727	-4.21842591278896	-3.63858222192022	-2.49280137304229
63.972785949707	0.0563135147094727	-4.21888270228432	-3.63860429801243	-2.50799980596351
64.0290994644165	0.0563135147094727	-4.21936375435993	-3.63862386779857	-2.52297677633172
64.085412979126	0.0563135147094727	-4.21981076474916	-3.63864129799241	-2.53795899880978
64.1417264938354	0.0563135147094727	-4.22025572402594	-3.63865689012122	-2.55287225273079
64.1980400085449	0.0563135147094727	-4.22061897234674	-3.63867089401729	-2.56776130147603
64.2543535232544	0.0563135147094727	-4.22098845082429	-3.63868351815678	-2.58238541187266
64.3106670379639	0.0563135147094727	-4.22138806973834	-3.6386949376574	-2.59679780769783
64.3669805526733	0.0563135147094727	-4.22181852063224	-3.63870530052125	-2.610936622429
64.4232940673828	0.0563135147094727	-4.22222064157413	-3.63871473254962	-2.62502011386234
64.4796075820923	0.0563135147094727	-4.22262040609701	-3.63872334124408	-2.63897975699196
64.5359210968018	0.0563135147094727	-4.22294067690843	-3.6387312189267	-2.65285985008668
64.5922346115112	0.0563135147094727	-4.22326898677146	-3.63873844525397	-2.66643403485056
64.6485481262207	0.0563135147094727	-4.22363381854677	-3.63874508925598	-2.67975517167487
64.7048616409302	0.0563135147094727	-4.22403339412561	-3.63875121100117	-2.69276761898029
64.7611751556396	0.0563135147094727	-4.2244083729717	-3.63875686296362	-2.70568048391467
64.8174886703491	0.0563135147094727	-4.22478015530258	-3.63876209115228	-2.7184317959896
64.8738021850586	0.0563135147094727	-4.22507367041328	-3.63876693604866	-2.73106579764456
64.9301156997681	0.0563135147094727	-4.22537598809845	-3.63877143338921	-2.74337201907479
64.9864292144775	0.0563135147094727	-4.22571916924093	-3.63877561482126	-2.75540296081959
65.042742729187	0.0563135147094727	-4.2260995241178	-3.63877950845539	-2.7671093217401
65.0990562438965	0.0563135147094727	-4.22645776029792	-3.63878313933243	-2.7786901247578
65.155369758606	0.0563135147094727	-4.22681182451394	-3.63878652981997	-2.79009004770522
65.2116832733154	0.0563135147094727	-4.22708825509827	-3.6387896999502	-2.80135312448614
65.2679967880249	0.0563135147094727	-4.22737373337891	-3.6387926677088	-2.81228517522191
65.3243103027344	0.0563135147094727	-4.22770305388591	-3.63879544928288	-2.82293780607527
65.3806238174438	0.0563135147094727	-4.22807108117304	-3.63879805927432	-2.83326752949087
65.4369373321533	0.0563135147094727	-4.22841861076038	-3.63880051088415	-2.84346231559566
65.4932508468628	0.0563135147094727	-4.2287610181453	-3.63880281607211	-2.85347305065699
65.5495643615723	0.0563135147094727	-4.22902605896669	-3.63880498569535	-2.86334305712932
65.6058778762817	0.0563135147094727	-4.22930014989841	-3.63880702962919	-2.87289399813224
65.6621913909912	0.0563135147094727	-4.22962013508969	-3.63880895687268	-2.88217578564447
65.7185049057007	0.0563135147094727	-4.22997981012218	-3.63881077564094	-2.89114985286749
65.7607400417328	0.0422351360321045	-4.23935945017119	-3.63947434805681	-2.89902989830134
65.8029751777649	0.0422351360321045	-4.22250629536506	-3.63996586203643	-2.906710120731
65.845210313797	0.0422351360321045	-4.22350130231688	-3.64033762112848	-2.91413416830804
65.8874454498291	0.0422351360321045	-4.224069791943	-3.6406239030721	-2.9212883543226
65.9296805858612	0.0422351360321045	-4.22457773007749	-3.64084784662564	-2.92818822591533
65.9719157218933	0.0422351360321045	-4.22505199984042	-3.64102548220034	-2.93488686378684
66.0141508579254	0.0422351360321045	-4.22546433435396	-3.64116816707909	-2.94142953724667
66.0563859939575	0.0422351360321045	-4.22583100769424	-3.64128410336033	-2.94782713471642
66.0986211299896	0.0422351360321045	-4.22611537025863	-3.64137931253709	-2.95405081259416
66.1408562660217	0.0422351360321045	-4.22643943011656	-3.6414582784194	-2.96007619259871
66.1830914020538	0.0422351360321045	-4.22675808494506	-3.64152438165332	-2.96590984760257
66.2253265380859	0.0422351360321045	-4.22708417053869	-3.64158019966374	-2.97159492398026
66.267561674118	0.0422351360321045	-4.2273788773004	-3.641627717508	-2.97716905274327
66.3097968101501	0.0422351360321045	-4.22765154406709	-3.64166847843585	-2.98263837983088
66.3520319461823	0.0422351360321045	-4.22785993419088	-3.64170369285056	-2.98797283308648
66.3942670822144	0.0422351360321045	-4.22812269017376	-3.64173431808858	-2.9931465005207
66.4365022182465	0.0422351360321045	-4.22839141866596	-3.64176111743478	-2.99816305193412
66.4787373542786	0.0422351360321045	-4.22867679676233	-3.64178470417936	-3.00306042712503
66.5209724903107	0.0422351360321045	-4.22893754642106	-3.64180557478396	-3.00787221141357
66.5632076263428	0.0422351360321045	-4.22918179597212	-3.64182413404297	-3.01260255332141
66.6054427623749	0.0422351360321045	-4.22936601581745	-3.64184071431201	-3.01722219639825
66.647677898407	0.0422351360321045	-4.22960852422664	-3.64185559030515	-3.02170542734103
66.6899130344391	0.0422351360321045	-4.22986004035433	-3.64186899055891	-3.02605458129885
66.7321481704712	0.0422351360321045	-4.23013085662009	-3.64188110637209	-3.03030391511112
66.7743833065033	0.0422351360321045	-4.23037871782389	-3.64189209882196	-3.0344842464671
66.8166184425354	0.0422351360321045	-4.23061159210383	-3.64190210430529	-3.03859872198144
66.8588535785675	0.0422351360321045	-4.23078550672152	-3.64191123894141	-3.04261957998868
66.9010887145996	0.0422351360321045	-4.23101902234695	-3.64191960209213	-3.04652191857892
66.9433238506317	0.0422351360321045	-4.23126248797201	-3.64192727919248	-3.05030736925119
66.9855589866638	0.0422351360321045	-4.23152619917698	-3.6419343440403	-3.0540072315483
67.0277941226959	0.0422351360321045	-4.23176731791187	-3.64194086065877	-3.05765016129373
67.070029258728	0.0422351360321045	-4.23199389870252	-3.64194688481984	-3.06123872961731
67.1122643947601	0.0422351360321045	-4.23216173630459	-3.64195246529698	-3.06474686326475
67.1544995307922	0.0422351360321045	-4.23238973585179	-3.6419576449008	-3.06815066357737
67.1967346668243	0.0422351360321045	-4.23262800840594	-3.64196246133937	-3.0714513248281
67.2389698028564	0.0422351360321045	-4.23288695119105	-3.64196694793642	-3.07467759648641
67.2812049388885	0.0422351360321045	-4.23312328558298	-3.64197113423368	-3.0778563057834
67.3234400749207	0.0422351360321045	-4.23334521895729	-3.64197504649838	-3.08098963987634
67.3656752109528	0.0422351360321045	-4.23350837384758	-3.64197870815252	-3.08405320833628
67.4079103469849	0.0422351360321045	-4.23373199921024	-3.64198214013759	-3.08702413476642
67.450145483017	0.0422351360321045	-4.23396600584116	-3.64198536122563	-3.08990329121328
67.4923806190491	0.0422351360321045	-4.23422091966964	-3.64198838828545	-3.09271715018558
67.5346157550812	0.0422351360321045	-4.23445309173922	-3.64199123651138	-3.09549092531274
67.5768508911133	0.0422351360321045	-4.23467090199335	-3.64199391962035	-3.09822651187524
67.6190860271454	0.0422351360321045	-4.23482982053	-3.64199645002247	-3.10090111507342
67.6613211631775	0.0422351360321045	-4.23504941734148	-3.64199883896883	-3.10349282611095
67.7035562992096	0.0422351360321045	-4.23527941475408	-3.64200109668019	-3.10600224520741
67.7457914352417	0.0422351360321045	-4.23553047488431	-3.6420032324592	-3.10845377562964
67.7880265712738	0.0422351360321045	-4.23575862273558	-3.64200525478858	-3.11087118117236
67.8302617073059	0.0422351360321045	-4.23597241702933	-3.64200717141723	-3.11325610994162
67.872496843338	0.0422351360321045	-4.2361271831155	-3.64200898943592	-3.11558723955558
67.9041731953621	0.0316763520240784	-4.2441641397983	-3.64230163627992	-3.11774222735503
67.9358495473862	0.0316763520240784	-4.23120735642478	-3.64253444197159	-3.11983307175754
67.9675258994102	0.0316763520240784	-4.23191070492701	-3.64272197436118	-3.12182732036619
67.9992022514343	0.0316763520240784	-4.23226536087864	-3.64287472811808	-3.12377875340683
68.0308786034584	0.0316763520240784	-4.23259020475125	-3.64300039929862	-3.12568127043707
68.0625549554825	0.0316763520240784	-4.23280554097745	-3.64310472462347	-3.12754919148338
68.0942313075066	0.0316763520240784	-4.23302278192979	-3.64319204404156	-3.12933972082079
68.1259076595306	0.0316763520240784	-4.23328165376384	-3.64326568464121	-3.13106674335629
68.1575840115547	0.0316763520240784	-4.23354792730794	-3.64332822733797	-3.13272298576026
68.1892603635788	0.0316763520240784	-4.23379064064136	-3.64338169535316	-3.13435631247331
68.2209367156029	0.0316763520240784	-4.23402411420058	-3.6434276896225	-3.13595828571236
68.252613067627	0.0316763520240784	-4.23416369267743	-3.64346748758177	-3.13754055719377
68.284289419651	0.0316763520240784	-4.23431797190346	-3.64350211625933	-3.13906034015474
68.3159657716751	0.0316763520240784	-4.23452408818432	-3.6435324070561	-3.14052929808247
68.3476421236992	0.0316763520240784	-4.23474602810792	-3.64355903727749	-3.14193909500489
68.3793184757233	0.0316763520240784	-4.23495107564045	-3.6435825619476	-3.14333463743819
68.4109948277473	0.0316763520240784	-4.23515244791292	-3.64360343840439	-3.14470713603592
68.4426711797714	0.0316763520240784	-4.23526442016808	-3.64362204547044	-3.14606715412448
68.4743475317955	0.0316763520240784	-4.23539500528752	-3.64363869850528	-3.14737288775577
68.5060238838196	0.0316763520240784	-4.23558060654168	-3.6436536613024	-3.14863474846092
68.5377002358437	0.0316763520240784	-4.23578477235363	-3.64366715554859	-3.14984402404976
68.5693765878677	0.0316763520240784	-4.23597416541278	-3.64367936838627	-3.15104342386722
68.6010529398918	0.0316763520240784	-4.23616173339374	-3.64369045848998	-3.15222422750532
68.6327292919159	0.0316763520240784	-4.23626138013555	-3.64370056097187	-3.15339632676493
68.66440564394	0.0316763520240784	-4.23638105318691	-3.64370979135974	-3.15451905705236
68.6960819959641	0.0316763520240784	-4.23655686680277	-3.64371824883646	-3.1556018783077
68.7277583479881	0.0316763520240784	-4.23675227702285	-3.6437260188888	-3.15663592710301
68.7594347000122	0.0316763520240784	-4.23693362898147	-3.6437331754818	-3.15766207692363
68.7911110520363	0.0316763520240784	-4.23711383505483	-3.64373978285058	-3.15867182193123
68.8227874040604	0.0316763520240784	-4.23720662292146	-3.64374589698237	-3.15967454702061
68.8544637560844	0.0316763520240784	-4.2373200231777	-3.64375156684678	-3.16063069779498
68.8861401081085	0.0316763520240784	-4.237489991628	-3.64375683542094	-3.16154893350959
68.9178164601326	0.0316763520240784	-4.23767999983392	-3.64376174054652	-3.16242029375454
68.9494928121567	0.0316763520240784	-4.23785617430786	-3.64376631564893	-3.16328406557609
68.9811691641808	0.0316763520240784	-4.23803146914599	-3.64377059034275	-3.16413199935393
69.0128455162048	0.0316763520240784	-4.23811949926827	-3.64377459094336	-3.16497306606928
69.0445218682289	0.0316763520240784	-4.23822842525061	-3.64377834090051	-3.16576870252858
69.076198220253	0.0316763520240784	-4.2383940882492	-3.64378186116717	-3.16652682545315
69.1078745722771	0.0316763520240784	-4.23858001259257	-3.6437851705142	-3.16723837546555
69.1395509243011	0.0316763520240784	-4.23875214342558	-3.64378828579972	-3.16794123806057
69.1712272763252	0.0316763520240784	-4.23892350405676	-3.64379122220041	-3.16862742518284
69.2029036283493	0.0316763520240784	-4.2390076194432	-3.64379399341078	-3.16930552986583
69.2345799803734	0.0316763520240784	-4.23911279505896	-3.64379661181524	-3.16993781793903
69.2662563323975	0.0316763520240784	-4.23927477372814	-3.6437990886373	-3.1705314493897
69.2979326844215	0.0316763520240784	-4.23945714619354	-3.64380143406909	-3.17107723144886
69.3296090364456	0.0316763520240784	-4.23962569232407	-3.64380365738432	-3.17161180659984
69.3612853884697	0.0316763520240784	-4.23979351489092	-3.64380576703693	-3.17212741665926
69.3929617404938	0.0316763520240784	-4.2398740577339	-3.64380777074753	-3.17263229748067
69.4246380925179	0.0316763520240784	-4.2399757753353	-3.64380967557927	-3.17308928837447
69.4563144445419	0.0316763520240784	-4.24013431890361	-3.6438114880047	-3.17350479608348
69.487990796566	0.0316763520240784	-4.24031335083109	-3.64381321396475	-3.17386935594018
69.5117480605841	0.0237572640180588	-4.24692996224296	-3.64394143375481	-3.17432601472328
69.5355053246021	0.0237572640180588	-4.23705843363174	-3.64404925648298	-3.17477123837627
69.5592625886202	0.0237572640180588	-4.23741818550797	-3.64414060115818	-3.17518655045555
69.5830198526382	0.0237572640180588	-4.23760298223358	-3.64421851231242	-3.17555922363749
69.6067771166563	0.0237572640180588	-4.23779801177936	-3.64428538002781	-3.17589095868161
69.6305343806744	0.0237572640180588	-4.23799121899134	-3.64434309930818	-3.17618649540638
69.6542916446924	0.0237572640180588	-4.23816924792358	-3.64439318665716	-3.1764605017093
69.6780489087105	0.0237572640180588	-4.23833103712745	-3.64443686621211	-3.17671277751665
69.7018061727285	0.0237572640180588	-4.23840556577826	-3.64447513403093	-3.17693978791718
69.7255634367466	0.0237572640180588	-4.2385421954914	-3.64450880655995	-3.17712770307638
69.7493207007647	0.0237572640180588	-4.2386961532783	-3.64453855754159	-3.17727716303481
69.7730779647827	0.0237572640180588	-4.23885392153321	-3.64456494639409	-3.17739186877789
69.7968352288008	0.0237572640180588	-4.23900110242298	-3.64458844024	-3.17748577605473
69.8205924928188	0.0237572640180588	-4.23913604733023	-3.64460943115941	-3.17755814225071
69.8443497568369	0.0237572640180588	-4.23918701662732	-3.64462824981854	-3.17760502064895
69.8681070208549	0.0237572640180588	-4.23930301378958	-3.6446451763217	-3.17761195351814
69.891864284873	0.0237572640180588	-4.23943871524401	-3.64466044891686	-3.17757901910266
69.9156215488911	0.0237572640180588	-4.2395803559374	-3.64467427102777	-3.17750931826059
69.9393788129091	0.0237572640180588	-4.23971311101813	-3.64468681697059	-3.17741659134981
69.9631360769272	0.0237572640180588	-4.23983520803328	-3.6446982366283	-3.17729973518765
69.9868933409452	0.0237572640180588	-4.23987460557132	-3.64470865929351	-3.17715463826154
70.0106506049633	0.0237572640180588	-4.23998025620797	-3.64471819684318	-3.1769661745018
70.0344078689814	0.0237572640180588	-4.2401065699694	-3.64472694637327	-3.17673399774292
70.0581651329994	0.0237572640180588	-4.24023974037982	-3.64473499239428	-3.17646067582591
70.0819223970175	0.0237572640180588	-4.24036471026426	-3.64474240866793	-3.17615995506997
70.1056796610355	0.0237572640180588	-4.24047972156787	-3.64474925974902	-3.17583043473975
70.1294369250536	0.0237572640180588	-4.24051256637649	-3.64475560228424	-3.17546780464584
70.1531941890717	0.0237572640180588	-4.24061224224372	-3.6447614861094	-3.17505613643516
70.1769514530897	0.0237572640180588	-4.24073299151184	-3.64476695517934	-3.17459463108169
70.2007087171078	0.0237572640180588	-4.24086103561196	-3.644772048358	-3.17408534018519
70.2244659811258	0.0237572640180588	-4.24098115746358	-3.64477680009157	-3.1735421466294
70.2482232451439	0.0237572640180588	-4.24109166126606	-3.64478124098339	-3.17296337321357
70.2719805091619	0.0237572640180588	-4.2411202241768	-3.64478539828626	-3.17234446470003
70.29573777318	0.0237572640180588	-4.24121592266701	-3.64478929632481	-3.17166838518273
70.3194950371981	0.0237572640180588	-4.24133287144707	-3.64479295685891	-3.17093384820816
70.3432523012161	0.0237572640180588	-4.24145734605103	-3.64479639939692	-3.17014230163982
70.3670095652342	0.0237572640180588	-4.24157400023817	-3.64479964146632	-3.16930804943003
70.3907668292522	0.0237572640180588	-4.24168121817389	-3.64480269884801	-3.16842898224915
70.4145240932703	0.0237572640180588	-4.24170658415249	-3.64480558577965	-3.16750024387078
70.4382813572884	0.0237572640180588	-4.24179926633543	-3.64480831513238	-3.16650335570503
70.4620386213064	0.0237572640180588	-4.24191327023673	-3.64481089856483	-3.16543646544466
70.4857958853245	0.0237572640180588	-4.24203493593008	-3.64481334665758	-3.16430026444048
70.5095531493425	0.0237572640180588	-4.2421488024269	-3.64481566903073	-3.1631097239588
70.5333104133606	0.0237572640180588	-4.242253340158	-3.64481787444696	-3.16186226569477
70.5570676773787	0.0237572640180588	-4.24227605093751	-3.64481997090209	-3.16055262941315
70.5808249413967	0.0237572640180588	-4.24236619935358	-3.64482196570469	-3.15916039023584
70.6045822054148	0.0237572640180588	-4.24247769132022	-3.64482386554634	-3.15768292912657
70.6283394694328	0.0237572640180588	-4.24259693553549	-3.64482567656361	-3.15612018536573
70.6520967334509	0.0237572640180588	-4.24270836368284	-3.64482740439295	-3.15448803917056
70.6758539974689	0.0237572640180588	-4.24281053408383	-3.64482905421941	-3.15278336668087
70.699611261487	0.0237572640180588	-4.2428308714744	-3.64483063081978	-3.15100040802587
70.7174292095006	0.0178179480135441	-4.24805126524235	-3.64488675707558	-3.14968065628043
70.7352471575141	0.0178179480135441	-4.24060380307672	-3.6449360252493	-3.14830158874731
70.7530651055276	0.0178179480135441	-4.24091517555737	-3.64497946199405	-3.14684994543794
70.7708830535412	0.0178179480135441	-4.24104291201959	-3.64501791372669	-3.14534750790833
70.7887010015547	0.0178179480135441	-4.241180158684	-3.64505208252468	-3.14379247948506
70.8065189495683	0.0178179480135441	-4.24120287782363	-3.64508255416699	-3.14218860902849
70.8243368975818	0.0178179480135441	-4.2412641645378	-3.64510982015755	-3.1405107441694
70.8421548455954	0.0178179480135441	-4.24138774371269	-3.64513429511859	-3.13875791811055
70.8599727936089	0.0178179480135441	-4.24150308005447	-3.64515633060476	-3.1369233220791
70.8777907416224	0.0178179480135441	-4.24161101335981	-3.645176226137	-3.13503017884879
70.895608689636	0.0178179480135441	-4.24173094164316	-3.64519423806618	-3.13307651633933
70.9134266376495	0.0178179480135441	-4.24173809806386	-3.64521058673399	-3.13106605650659
70.9312445856631	0.0178179480135441	-4.24178551109313	-3.64522546229096	-3.12897116954078
70.9490625336766	0.0178179480135441	-4.24189656382032	-3.64523902944991	-3.1267898515801
70.9668804816902	0.0178179480135441	-4.24200065553308	-3.64525143139078	-3.12451433988256
70.9846984297037	0.0178179480135441	-4.24209833904671	-3.6452627929856	-3.12216971840829
71.0025163777173	0.0178179480135441	-4.24220899923826	-3.64527322347555	-3.11975404605589
71.0203343257308	0.0178179480135441	-4.2422076681975	-3.64528281870434	-3.11727134259122
71.0381522737443	0.0178179480135441	-4.24224740032697	-3.64529166299033	-3.11469084444458
71.0559702217579	0.0178179480135441	-4.24235139629095	-3.64529983070287	-3.11200965771137
71.0737881697714	0.0178179480135441	-4.24244906084921	-3.64530738759537	-3.10921877448503
71.091606117785	0.0178179480135441	-4.24254077245375	-3.64531439193721	-3.10634589433995
71.1094240657985	0.0178179480135441	-4.24264594776614	-3.64532089547853	-3.10338922086443
71.1272420138121	0.0178179480135441	-4.24263950016791	-3.64532694427559	-3.10035317732718
71.1450599618256	0.0178179480135441	-4.24267454287451	-3.6453325793992	-3.09720317820137
71.1628779098392	0.0178179480135441	-4.24277415871307	-3.64533783754471	-3.09393547077083
71.1806958578527	0.0178179480135441	-4.24286778238872	-3.64534275155886	-3.09053954080565
71.1985138058662	0.0178179480135441	-4.24295566664062	-3.6453473508961	-3.08704652323954
71.2163317538798	0.0178179480135441	-4.24305727533453	-3.6453516620147	-3.08345479584973
71.2341497018933	0.0178179480135441	-4.24304743910598	-3.64535570872172	-3.07976926595094
71.2519676499069	0.0178179480135441	-4.24307934071723	-3.64535951247383	-3.07595092425863
71.2697855979204	0.0178179480135441	-4.24317597477457	-3.64536309264048	-3.0719949821163
71.287603545934	0.0178179480135441	-4.24326681493983	-3.64536646673439	-3.06788934948076
71.3054214939475	0.0178179480135441	-4.24335201207896	-3.64536965061391	-3.063669327073
71.3232394419611	0.0178179480135441	-4.24345108236096	-3.64537265866103	-3.05933345600306
71.3410573899746	0.0178179480135441	-4.24343879132469	-3.64537550393822	-3.05488769734758
71.3588753379881	0.0178179480135441	-4.24346839421583	-3.64537819832677	-3.05028743191818
71.3766932860017	0.0178179480135441	-4.24356281290312	-3.64538075264919	-3.04552694212153
71.3945112340152	0.0178179480135441	-4.24365156305629	-3.64538317677747	-3.04059221877359
71.4123291820288	0.0178179480135441	-4.24373470680648	-3.64538547972917	-3.03552375075342
71.4301471300423	0.0178179480135441	-4.24383181347952	-3.64538766975262	-3.030320520508
71.4479650780559	0.0178179480135441	-4.24381759326921	-3.64538975440283	-3.02498989442942
71.4657830260694	0.0178179480135441	-4.24384537379871	-3.64539174060891	-3.0194805073242
71.4836009740829	0.0178179480135441	-4.24393801349235	-3.64539363473434	-3.01378557786616
71.5014189220965	0.0178179480135441	-4.24402507047383	-3.64539544263069	-3.00788921436263
71.51923687011	0.0178179480135441	-4.24410652622678	-3.64539716968561	-3.00183836750478
71.5370548181236	0.0178179480135441	-4.24420200212583	-3.64539882086592	-2.99563250973035
71.5548727661371	0.0178179480135441	-4.24418615908845	-3.64540040075603	-2.98928050079054
71.5726907141507	0.0178179480135441	-4.24421239575029	-3.64540191359259	-2.98272389404365
71.5905086621642	0.0178179480135441	-4.2443035134514	-3.64540336329553	-2.97595441449382
71.6083266101778	0.0178179480135441	-4.24438911199667	-3.64540475349595	-2.9689540074509


==> plots/Hubb_K1_U4_Mu1e-01_B1e-01_L2x4_D8_odd_trot1.txt <==
1	1	5.47919152010602	-1.45967301295841	-0.932142951610144
2	1	-4.35427493683917	-1.9942851575703	-1.37726441324282
3	1	-4.86598412603035	-2.12263462268549	-1.19180677306158
4	1	-5.20212374396883	-2.21588171640633	-1.60394651416205
5	1	-5.49463494027709	-2.29514003036509	-0.621868494904922
6	1	-5.06556588017362	-2.3543547787771	-0.261069754580615
7	1	-4.86552560477447	-2.39359498801591	-1.35534780927023
8	1	-5.84873838884091	-2.41773793167721	-1.45220230254391
9	1	-5.15037662798576	-2.43209839377208	-0.184753019420328
10	1	-4.66508145817151	-2.44059360548411	-0.693536637973796
11	1	-6.00420133574899	-2.44567796644533	-1.21282193729288
12	1	-5.32345474910939	-2.44878280653558	-0.817683136003947
13	1	-4.48086444348937	-2.45072222049102	-0.801980667167597
14	1	-5.79769239036727	-2.45195993735493	-0.724680281076634
15	1	-5.6678950168087	-2.45276454158384	-0.74858107217153
16	1	-4.36229879910436	-2.45329542528264	-1.9259773138861
17	1	-4.87231809212124	-2.45364974704175	-1.63587217672763
18	1	6.25820884829654	-2.45388826906789	-2.1899034703709
19	1	-4.45530294623673	-2.45404985466724	-2.22034224250318
20	1	-4.38100684857773	-2.45415982370025	-2.26100221143068
21	1	-4.33063959432881	-2.45423491303129	-2.26987179857062
22	1	-4.32016351200408	-2.45428630845529	-2.28647636969892
23	1	-4.32781753225367	-2.45432154720048	-2.29908033275174
24	1	-4.33871619827745	-2.45434573853552	-2.30870751563389
24.75	0.75	-3.77585262182754	-2.8554574365198	-2.64920605355736
25.5	0.75	-3.78824420191901	-2.9011465016938	-2.73837131086165
26.25	0.75	-4.13443942041176	-2.91205006693285	-2.75316904405542
27	0.75	-4.16768583084526	-2.91538553004389	-2.75851160897586
27.75	0.75	-4.16696457426629	-2.91663362621927	-2.76249080243752
28.3125	0.5625	-3.76739962969644	-3.19817789484548	-3.04498272097174
28.875	0.5625	-3.74158336990283	-3.23692346469689	-3.11635828756081
29.4375	0.5625	-3.97095627327078	-3.24863666571788	-3.14461166885021
30	0.5625	-4.00083935158688	-3.25314062795114	-3.15874361321744
30.5625	0.5625	-4.00667794180675	-3.25513161114634	-3.16653689249106
31.125	0.5625	-4.00888424044975	-3.25611165419704	-3.17100292742637
31.6875	0.5625	-4.00970588897946	-3.25663839094103	-3.17365812114911
32.25	0.5625	-4.01017943658431	-3.25694241057567	-3.17529247242334
32.671875	0.421875	-3.74184482804218	-3.43802503373289	-3.34360754013133
33.09375	0.421875	-3.71024691164237	-3.46820016912914	-3.38579213356744
33.515625	0.421875	-3.86226539998101	-3.47829416342363	-3.40098319101129
33.9375	0.421875	-3.88588081830225	-3.48270898056583	-3.40792522092049
34.359375	0.421875	-3.8913277974861	-3.48491129641222	-3.41162240455163
34.78125	0.421875	-3.89438157575966	-3.48610906514464	-3.41372616162864
35.203125	0.421875	-3.89575505119192	-3.48680489235672	-3.4149780685169
35.625	0.421875	-3.89647550156334	-3.48723131261295	-3.41574641296429
35.94140625	0.31640625	-3.7195537431328	-3.59398337906921	-3.50826609144698
36.2578125	0.31640625	-3.69075688502635	-3.61673933728489	-3.53494383291221
36.57421875	0.31640625	-3.79018651825631	-3.62492136182213	-3.54533806818587
36.890625	0.31640625	-3.80709230143054	-3.62877332088779	-3.55028150398067
37.20703125	0.31640625	-3.81135133607153	-3.63086279250945	-3.5529692949488
37.5234375	0.31640625	-3.81410212039293	-3.63209708756189	-3.55454034079882
37.83984375	0.31640625	-3.81552072475197	-3.63287077441888	-3.5555043210605
38.15625	0.31640625	-3.81634696696336	-3.63337820850155	-3.55611649278762
38.47265625	0.31640625	-3.81688291511928	-3.63372335109562	-3.55651967234825
38.7099609375	0.2373046875	-3.7012124156266	-3.69209948099815	-3.60465138514841
38.947265625	0.2373046875	-3.67734151734065	-3.70827866846575	-3.62153680529655
39.1845703125	0.2373046875	-3.74428787172166	-3.71466231679244	-3.629024553153
39.421875	0.2373046875	-3.75619628050546	-3.71781553104457	-3.6331942905355
39.6591796875	0.2373046875	-3.75959831181159	-3.71960873113639	-3.6363841172379
39.896484375	0.2373046875	-3.76202757149494	-3.72072343519349	-3.63961206348679
40.1337890625	0.2373046875	-3.76367944134934	-3.72145919333987	-3.6428903289537
40.37109375	0.2373046875	-3.76518680275494	-3.7219664668023	-3.64584033484322
40.6083984375	0.2373046875	-3.76677209649296	-3.72232817590256	-3.64815317327769
40.845703125	0.2373046875	-3.76834551743884	-3.72259316092508	-3.64992077989532
41.0830078125	0.2373046875	-3.76970493354906	-3.72279167254551	-3.65130283675783
41.3203125	0.2373046875	-3.77070906707328	-3.72294321105232	-3.6523563962196
41.5576171875	0.2373046875	-3.77140543516301	-3.72306076709431	-3.65313538926387
41.794921875	0.2373046875	-3.77188734435419	-3.72315323801809	-3.65370513044091
42.0322265625	0.2373046875	-3.77221997925856	-3.72322686405697	-3.654122924316
42.26953125	0.2373046875	-3.77245032920201	-3.7232861128828	-3.65443126856463
42.5068359375	0.2373046875	-3.77261231977796	-3.72333424138746	-3.65465998673501
42.744140625	0.2373046875	-3.77272866429411	-3.7233736621634	-3.65483000115428
42.922119140625	0.177978515625	-3.70031507476531	-3.75336365551217	-3.6807541191254
43.10009765625	0.177978515625	-3.6816729613857	-3.76393358592819	-3.6914906680662
43.278076171875	0.177978515625	-3.7257028148781	-3.76860281064639	-3.69664530817026
43.4560546875	0.177978515625	-3.73408497714657	-3.77102469452138	-3.69943309380801
43.634033203125	0.177978515625	-3.73659326686624	-3.77243812173758	-3.70108474933182
43.81201171875	0.177978515625	-3.7382640848438	-3.77333584774246	-3.70212824831952
43.989990234375	0.177978515625	-3.73923435450276	-3.77394163134392	-3.70281969377713
44.16796875	0.177978515625	-3.73986145774846	-3.77436898959651	-3.7032940409277
44.345947265625	0.177978515625	-3.74029844992496	-3.77468085728138	-3.70362765436028
44.52392578125	0.177978515625	-3.74061330674354	-3.77491461757719	-3.70386641348667
44.701904296875	0.177978515625	-3.74084777397353	-3.77509369458203	-3.7040392441139
44.8798828125	0.177978515625	-3.74102710387672	-3.77523339669689	-3.70416512925881
45.057861328125	0.177978515625	-3.74116720024378	-3.77534407501726	-3.70425695149031
45.23583984375	0.177978515625	-3.74127857144304	-3.77543292955158	-3.70432370110246
45.3693237304688	0.13348388671875	-3.6947610195395	-3.79025006328144	-3.71675657762047
45.5028076171875	0.13348388671875	-3.67990036603474	-3.79673014242973	-3.72293342268201
45.6362915039063	0.13348388671875	-3.71018789561809	-3.80000390406219	-3.72630273768946
45.769775390625	0.13348388671875	-3.71587866970813	-3.80184640314241	-3.72829582391754
45.9032592773438	0.13348388671875	-3.71775190064208	-3.80297685450877	-3.72955291582049
46.0367431640625	0.13348388671875	-3.71904044639065	-3.80372000466708	-3.73038561682216
46.1702270507813	0.13348388671875	-3.71983214962801	-3.8042358102527	-3.7309589195182
46.3037109375	0.13348388671875	-3.72036944579255	-3.80460931483007	-3.7313655312212
46.4371948242188	0.13348388671875	-3.72075632020966	-3.80488891232041	-3.73166046225223
46.5706787109375	0.13348388671875	-3.72104303049683	-3.80510381932362	-3.73187796749373
46.7041625976563	0.13348388671875	-3.72126170987561	-3.80527258283995	-3.73204027029827
46.837646484375	0.13348388671875	-3.72143255742076	-3.80540748071551	-3.73216230332128
46.9711303710938	0.13348388671875	-3.72156873310583	-3.80551692874607	-3.73225440551918
47.1046142578125	0.13348388671875	-3.72167913429853	-3.80560686570765	-3.7323239210782
47.2380981445313	0.13348388671875	-3.72176993684587	-3.80568158660804	-3.73237618290683
47.37158203125	0.13348388671875	-3.72184553682974	-3.8057442636853	-3.73241513741567
47.5050659179688	0.13348388671875	-3.72190913675323	-3.80579728311397	-3.73244375287514
47.6051788330078	0.100112915039063	-3.69185857787981	-3.81285321179377	-3.73825117241312
47.7052917480469	0.100112915039063	-3.68044490442496	-3.81653873276544	-3.74161290956845
47.8054046630859	0.100112915039063	-3.70134714854032	-3.8186472885293	-3.74367174934574
47.905517578125	0.100112915039063	-3.70508178522726	-3.81994166918288	-3.74500304262607
48.0056304931641	0.100112915039063	-3.70637613408309	-3.82078396198612	-3.74590244313492
48.1057434082031	0.100112915039063	-3.70730605301677	-3.8213599589253	-3.74653173294085
48.2058563232422	0.100112915039063	-3.70790821813891	-3.82177085085173	-3.74698502523128
48.3059692382813	0.100112915039063	-3.70833562224617	-3.82207459253885	-3.74731937482751
48.4060821533203	0.100112915039063	-3.7086531607937	-3.82230590900295	-3.74757072434821
48.5061950683594	0.100112915039063	-3.70889446221567	-3.82248648842292	-3.7477625238496
48.6063079833984	0.100112915039063	-3.70908214431461	-3.82263040269907	-3.74791056257936
48.7064208984375	0.100112915039063	-3.70923107356373	-3.82274710290894	-3.74802577867957
48.8065338134766	0.100112915039063	-3.70935132367342	-3.82284313547478	-3.74811594505408
48.9066467285156	0.100112915039063	-3.70944991758151	-3.82292315994722	-3.74818671145342
49.0067596435547	0.100112915039063	-3.70953185199471	-3.82299057283923	-3.74824226706119
49.1068725585938	0.100112915039063	-3.70960075257833	-3.82304790207353	-3.74828577304255
49.2069854736328	0.100112915039063	-3.70965929833815	-3.82309706370199	-3.74831965190762
49.3070983886719	0.100112915039063	-3.70970950210566	-3.82313953346694	-3.74834578548142
49.4072113037109	0.100112915039063	-3.70975289982288	-3.82317646423069	-3.74836565314687
49.50732421875	0.100112915039063	-3.70979068056137	-3.82320876809818	-3.74838043019275
49.5824089050293	0.0750846862792969	-3.69018893890778	-3.82648071250697	-3.75103522408856
49.6574935913086	0.0750846862792969	-3.68163911809164	-3.82845540145038	-3.75277641458832
49.7325782775879	0.0750846862792969	-3.6962158027433	-3.82971691455701	-3.75395483279002
49.8076629638672	0.0750846862792969	-3.69861640757475	-3.83056036840067	-3.75478151225568
49.8827476501465	0.0750846862792969	-3.69944980214031	-3.83114632550115	-3.75537879263627
49.9578323364258	0.0750846862792969	-3.70007881278478	-3.83156721359759	-3.75582087373221
50.0329170227051	0.0750846862792969	-3.70050666093968	-3.83187861133641	-3.75615491304741
50.1080017089844	0.0750846862792969	-3.70082487109703	-3.83211514249555	-3.75641178190847
50.1830863952637	0.0750846862792969	-3.7010700745418	-3.83229904168472	-3.75661225060824
50.258171081543	0.0750846862792969	-3.70126207954792	-3.83244498327611	-3.75677064024582
50.3332557678223	0.0750846862792969	-3.70141506719398	-3.83256290079278	-3.75689704684821
50.4083404541016	0.0750846862792969	-3.70153884721449	-3.83265968069665	-3.75699873618018
50.4834251403809	0.0750846862792969	-3.70164038117839	-3.83274020532575	-3.75708103856725
50.5585098266602	0.0750846862792969	-3.70172471530932	-3.8328080095832	-3.75714793483163
50.6335945129395	0.0750846862792969	-3.7017955616889	-3.83286570320322	-3.75720244733687
50.7086791992188	0.0750846862792969	-3.70185569151779	-3.83291524781076	-3.75724690570163
50.783763885498	0.0750846862792969	-3.70190720233639	-3.83295814229302	-3.75728313049661
50.8588485717773	0.0750846862792969	-3.70195170231952	-3.83299554919321	-3.75731256236945
50.9339332580566	0.0750846862792969	-3.70199043938855	-3.83302838247537	-3.7573363542705
51.0090179443359	0.0750846862792969	-3.70202439290472	-3.83305736953681	-3.75735543833558
51.0841026306152	0.0750846862792969	-3.7020543396478	-3.83308309575385	-3.75737057509619
51.1591873168945	0.0750846862792969	-3.70208090188522	-3.83310603698081	-3.75738239018361
51.2342720031738	0.0750846862792969	-3.70210458280456	-3.83312658360574	-3.75739140205714
51.3093566894531	0.0750846862792969	-3.70212579291908	-3.83314505859687	-3.75739804320284
51.3656702041626	0.0563135147094727	-3.68917276712468	-3.83463061445886	-3.7585898340948
51.4219837188721	0.0563135147094727	-3.68286896602514	-3.83563682101224	-3.7594536182914
51.4782972335815	0.0563135147094727	-3.69316709199521	-3.83634263769674	-3.76008896380071
51.534610748291	0.0563135147094727	-3.69469777624682	-3.83685236726273	-3.76056729498114
51.5909242630005	0.0563135147094727	-3.69520108505267	-3.83722977350967	-3.76093452376954
51.64723777771	0.0563135147094727	-3.6955990705718	-3.83751540236255	-3.76122108441153
51.7035512924194	0.0563135147094727	-3.69588062223483	-3.83773587502171	-3.76144789937351
51.7598648071289	0.0563135147094727	-3.69609971491674	-3.83790913525917	-3.76162965716348
51.8161783218384	0.0563135147094727	-3.69627524413343	-3.83804754767588	-3.76177688166163
51.8724918365479	0.0563135147094727	-3.69641736736096	-3.8381597969866	-3.761897248788
51.9288053512573	0.0563135147094727	-3.69653386890762	-3.83825208867082	-3.76199644628521
51.9851188659668	0.0563135147094727	-3.69663041254036	-3.83832892725475	-3.76207875010408
52.0414323806763	0.0563135147094727	-3.6967112205683	-3.83839363136277	-3.76214741843245
52.0977458953857	0.0563135147094727	-3.69677949241455	-3.83844868059225	-3.76220496564058
52.1540594100952	0.0563135147094727	-3.69683767629407	-3.83849595272506	-3.76225335555094
52.2103729248047	0.0563135147094727	-3.69688766493494	-3.83853688819652	-3.76229413957405
52.2666864395142	0.0563135147094727	-3.69693093592644	-3.8385726055952	-3.76232855661967
52.3229999542236	0.0563135147094727	-3.69696865346682	-3.83860398376226	-3.76235760617162
52.3793134689331	0.0563135147094727	-3.69700174296039	-3.83863172083373	-3.76238210230686
52.4356269836426	0.0563135147094727	-3.69703094621217	-3.83865637718518	-3.76240271404178
52.4919404983521	0.0563135147094727	-3.69705686263956	-3.83867840701521	-3.76241999576987
52.5482540130615	0.0563135147094727	-3.69707998031262	-3.83869818182593	-3.76243441045019
52.604567527771	0.0563135147094727	-3.69710069953316	-3.83871600806416	-3.76244634744256
52.6608810424805	0.0563135147094727	-3.69711935089223	-3.8387321405122	-3.76245613635335
52.7171945571899	0.0563135147094727	-3.69713620920942	-3.83874679255331	-3.76246405788143
52.7735080718994	0.0563135147094727	-3.6971515043744	-3.83876014411689	-3.76247035238844
52.8298215866089	0.0563135147094727	-3.69716542984196	-3.83877234788431	-3.76247522672774
52.8861351013184	0.0563135147094727	-3.6971781493341	-3.83878353417866	-3.76247885972948
52.9424486160278	0.0563135147094727	-3.69718980216372	-3.83879381484948	-3.76248140664003
52.9846837520599	0.0422351360321045	-3.68850174041627	-3.83945746520525	-3.76300879481131
53.026918888092	0.0422351360321045	-3.6838954686819	-3.83994978771718	-3.76342247698356
53.0691540241241	0.0422351360321045	-3.69126903284995	-3.84032284662813	-3.76374813043084
53.1113891601563	0.0422351360321045	-3.69225162725739	-3.84061075706694	-3.76400832458391
53.1536242961884	0.0422351360321045	-3.69254074892113	-3.84083654498422	-3.76421887565111
53.1958594322205	0.0422351360321045	-3.69277836123428	-3.84101616120768	-3.76439109806708
53.2380945682526	0.0422351360321045	-3.69295051802185	-3.84116090615211	-3.76453332720201
53.2803297042847	0.0422351360321045	-3.69309000347626	-3.84127894091761	-3.76465178558306
53.3225648403168	0.0422351360321045	-3.69320606930887	-3.84137625729357	-3.76475118867457
53.3647999763489	0.0422351360321045	-3.69330328617109	-3.84145731755056	-3.76483515789309
53.407035112381	0.0422351360321045	-3.69338541898288	-3.84152548677216	-3.76490650717153
53.4492702484131	0.0422351360321045	-3.69345532308967	-3.84158333124133	-3.76496744626214
53.4915053844452	0.0422351360321045	-3.69351522747252	-3.84163282816915	-3.76501972733259
53.5337405204773	0.0422351360321045	-3.69356689757999	-3.84167551543073	-3.76506475224756
53.5759756565094	0.0422351360321045	-3.69361174079466	-3.84171259991581	-3.7651036521037
53.6182107925415	0.0422351360321045	-3.69365088716055	-3.84174503685203	-3.76513734686252
53.6604459285736	0.0422351360321045	-3.69368525012753	-3.84177358847581	-3.7651665905067
53.7026810646057	0.0422351360321045	-3.69371557273627	-3.84179886782818	-3.76519200553768
53.7449162006378	0.0422351360321045	-3.69374246308181	-3.84182137172136	-3.7652141095422
53.7871513366699	0.0422351360321045	-3.6937664217289	-3.84184150574726	-3.76523333580218
53.829386472702	0.0422351360321045	-3.69378786304811	-3.84185960338818	-3.76525004939427
53.8716216087341	0.0422351360321045	-3.69380713192274	-3.84187594072322	-3.76526455984865
53.9138567447662	0.0422351360321045	-3.69382451690791	-3.84189074782201	-3.76527713116543
53.9560918807983	0.0422351360321045	-3.69384026065371	-3.8419042176301	-3.76528798978884
53.9983270168304	0.0422351360321045	-3.69385456820506	-3.84191651294308	-3.76529733099371
54.0405621528625	0.0422351360321045	-3.69386761364638	-3.84192777191507	-3.76530532403062
54.0827972888947	0.0422351360321045	-3.69387954544759	-3.8419381124366	-3.76531211629485
54.1250324249268	0.0422351360321045	-3.69389049078669	-3.84194763563545	-3.76531783672402
54.1672675609589	0.0422351360321045	-3.69390055906239	-3.84195642869258	-3.76532259858242
54.209502696991	0.0422351360321045	-3.69390984476054	-3.84196456712078	-3.76532650175554
54.2517378330231	0.0422351360321045	-3.69391842980596	-3.84197211661896	-3.76532963465134
54.2939729690552	0.0422351360321045	-3.69392638549868	-3.84197913458967	-3.76533207578381
54.3362081050873	0.0422351360321045	-3.69393377411684	-3.84198567138767	-3.76533389509902
54.3784432411194	0.0422351360321045	-3.6939406502474	-3.84199177135275	-3.76533515509104
54.4206783771515	0.0422351360321045	-3.69394706189698	-3.84199747366843	-3.76533591174559
54.4523547291756	0.0316763520240784	-3.6880276420611	-3.8422903889744	-3.76556669473575
54.4840310811996	0.0316763520240784	-3.68467408145042	-3.84252367993277	-3.76575932945607
54.5157074332237	0.0316763520240784	-3.69001757072122	-3.84271185463911	-3.76591945391701
54.5473837852478	0.0316763520240784	-3.6906603881282	-3.84286536382254	-3.76605380994485
54.5790601372719	0.0316763520240784	-3.69082111112895	-3.84299187083364	-3.76616745775955
54.610736489296	0.0316763520240784	-3.69095685115113	-3.84309708779195	-3.76626425565322
54.64241284132	0.0316763520240784	-3.69105551360109	-3.84318533597837	-3.7663472253066
54.6740891933441	0.0316763520240784	-3.69113815745919	-3.8432599282168	-3.76641874697734
54.7057655453682	0.0316763520240784	-3.69120933024848	-3.84332343446821	-3.76648071544739
54.7374418973923	0.0316763520240784	-3.69127085832813	-3.84337786951548	-3.76653465369514
54.7691182494164	0.0316763520240784	-3.69132437948505	-3.8434248277881	-3.76658179640383
54.8007946014404	0.0316763520240784	-3.69137116764384	-3.84346558171235	-3.76662315243312
54.8324709534645	0.0316763520240784	-3.69141225650444	-3.84350115447529	-3.76665955207061
54.8641473054886	0.0316763520240784	-3.69144849815367	-3.84353237455402	-3.76669168317893
54.8958236575127	0.0316763520240784	-3.69148059793217	-3.84355991705447	-3.76672011914167
54.9275000095367	0.0316763520240784	-3.69150914291228	-3.84358433537532	-3.76674534067649
54.9591763615608	0.0316763520240784	-3.69153462412318	-3.84360608568565	-3.76676775300931
54.9908527135849	0.0316763520240784	-3.69155745411146	-3.84362554600274	-3.76678769950235
55.022529065609	0.0316763520240784	-3.69157798096309	-3.84364303117086	-3.76680547254463
55.0542054176331	0.0316763520240784	-3.69159649956526	-3.84365880469946	-3.76682132231054
55.0858817696571	0.0316763520240784	-3.69161326070556	-3.84367308817551	-3.76683546384455
55.1175581216812	0.0316763520240784	-3.69162847846127	-3.84368606878792	-3.76684808282238
55.1492344737053	0.0316763520240784	-3.69164233623013	-3.84369790537347	-3.76685934025889
55.1809108257294	0.0316763520240784	-3.69165499167401	-3.84370873329771	-3.76686937637247
55.2125871777534	0.0316763520240784	-3.69166658078792	-3.84371866841282	-3.76687831377104
55.2442635297775	0.0316763520240784	-3.69167722126269	-3.84372781028085	-3.76688626008901
55.2759398818016	0.0316763520240784	-3.69168701527351	-3.84373624480929	-3.76689331017861
55.3076162338257	0.0316763520240784	-3.69169605180175	-3.84374404641471	-3.76689954793766
55.3392925858498	0.0316763520240784	-3.69170440857196	-3.84375127980576	-3.76690504783958
55.3709689378738	0.0316763520240784	-3.69171215367721	-3.84375800145809	-3.76690987621898
55.4026452898979	0.0316763520240784	-3.69171934694245	-3.84376426083888	-3.76691409235544
55.434321641922	0.0316763520240784	-3.69172604107596	-3.84377010142722	-3.76691774939059
55.4659979939461	0.0316763520240784	-3.69173228264158	-3.84377556156738	-3.76692089510653
55.4976743459702	0.0316763520240784	-3.69173811288363	-3.8437806751849	-3.76692357258917
55.5293506979942	0.0316763520240784	-3.69174356842852	-3.84378547238966	-3.76692582079507
55.5610270500183	0.0316763520240784	-3.6917486818827	-3.84378997998549	-3.76692767503774
55.5927034020424	0.0316763520240784	-3.69175348234455	-3.84379422190224	-3.76692916740606
55.6243797540665	0.0316763520240784	-3.69175799584252	-3.84379821956342	-3.76693032712555
55.6560561060905	0.0316763520240784	-3.69176224571294	-3.84380199219996	-3.76693118087133
55.6877324581146	0.0316763520240784	-3.69176625292423	-3.84380555711894	-3.76693175304009
55.7194088101387	0.0316763520240784	-3.69177003635825	-3.84380892993439	-3.76693206598724
55.7431660741568	0.0237572640180588	-3.68767412248862	-3.84393725707404	-3.76703237731864
55.7669233381748	0.0237572640180588	-3.68523290346012	-3.84404525279259	-3.7671203056501
55.7906806021929	0.0237572640180588	-3.68914355395476	-3.84413682176292	-3.76719661409239
55.8144378662109	0.0237572640180588	-3.68957526429932	-3.84421499722777	-3.76726323420631
55.838195130229	0.0237572640180588	-3.68966357827698	-3.8442821603135	-3.76732168815626
55.8619523942471	0.0237572640180588	-3.68973918366345	-3.84434019887115	-3.76737319685597
55.8857096582651	0.0237572640180588	-3.6897928828654	-3.84439062365674	-3.76741876990922
55.9094669222832	0.0237572640180588	-3.68983900104292	-3.84443465416429	-3.76745924060026
55.9332241863012	0.0237572640180588	-3.68987992408007	-3.8444732826833	-3.76749530147882
55.9569814503193	0.0237572640180588	-3.68991630329183	-3.84450732259015	-3.76752753196538
55.9807387143373	0.0237572640180588	-3.68994879846565	-3.844537445119	-3.76755641971844
56.0044959783554	0.0237572640180588	-3.68997792231405	-3.84456420763448	-3.76758237747495
56.0282532423735	0.0237572640180588	-3.69000410333367	-3.84458807557585	-3.76760575639134
56.0520105063915	0.0237572640180588	-3.69002770724794	-3.8446094396432	-3.76762685669032
56.0757677704096	0.0237572640180588	-3.69004904682839	-3.8446286293724	-3.76764593621968
56.0995250344276	0.0237572640180588	-3.69006839075851	-3.84464592394379	-3.76766321738024
56.1232822984457	0.0237572640180588	-3.69008597072131	-3.84466156085273	-3.76767889277053
56.1470395624638	0.0237572640180588	-3.69010198717124	-3.84467574291304	-3.76769312981444
56.1707968264818	0.0237572640180588	-3.6901166140976	-3.84468864395015	-3.76770607457715
56.1945540904999	0.0237572640180588	-3.69013000297175	-3.84470041345607	-3.76771785492877
56.2183113545179	0.0237572640180588	-3.69014228603534	-3.84471118041621	-3.76772858318035
56.242068618536	0.0237572640180588	-3.69015357905096	-3.84472105647066	-3.76773835829063
56.2658258825541	0.0237572640180588	-3.69016398361665	-3.84473013853766	-3.76774726772118
56.2895831465721	0.0237572640180588	-3.69017358911753	-3.84473851099979	-3.76775538900231
56.3133404105902	0.0237572640180588	-3.69018247437885	-3.84474624753276	-3.76776279105984
56.3370976746082	0.0237572640180588	-3.69019070907303	-3.84475341264064	-3.76776953534279
56.3608549386263	0.0237572640180588	-3.690198354917	-3.84476006294895	-3.76777567678533
56.3846122026443	0.0237572640180588	-3.69020546669803	-3.8447662482973	-3.7677812646295
56.4083694666624	0.0237572640180588	-3.69021209315282	-3.8447720126651	-3.76778634313098
56.4321267306805	0.0237572640180588	-3.69021827772367	-3.84477739495826	-3.76779095216614
56.4558839946985	0.0237572640180588	-3.69022405921013	-3.84478242967942	-3.76779512775554
56.4796412587166	0.0237572640180588	-3.69022947233221	-3.84478714750035	-3.76779890251642
56.5033985227346	0.0237572640180588	-3.690234548218	-3.8447915757521	-3.76780230605471
56.5271557867527	0.0237572640180588	-3.69023931482718	-3.84479573884559	-3.76780536530558
56.5509130507708	0.0237572640180588	-3.69024379731886	-3.84479965863345	-3.76780810482971
56.5746703147888	0.0237572640180588	-3.69024801837219	-3.84480335472195	-3.76781054707184
56.5984275788069	0.0237572640180588	-3.6902519984671	-3.84480684474046	-3.76781271258665
56.6221848428249	0.0237572640180588	-3.69025575612782	-3.84481014457487	-3.76781462023674
56.645942106843	0.0237572640180588	-3.69025930813894	-3.84481326856996	-3.76781628736632
56.6696993708611	0.0237572640180588	-3.69026266973297	-3.84481622970558	-3.76781772995406
56.6934566348791	0.0237572640180588	-3.69026585475642	-3.84481903974992	-3.76781896274774
56.7172138988972	0.0237572640180588	-3.69026887581504	-3.84482170939351	-3.76781999938329
56.7409711629152	0.0237572640180588	-3.69027174440365	-3.84482424836639	-3.76782085249005
56.7647284269333	0.0237572640180588	-3.69027447101899	-3.84482666554073	-3.76782153378413
56.7884856909513	0.0237572640180588	-3.6902770652606	-3.84482896902113	-3.76782205415141
56.8122429549694	0.0237572640180588	-3.6902795359211	-3.84483116622396	-3.76782242372144
56.8360002189875	0.0237572640180588	-3.69028189106417	-3.84483326394737	-3.76782265193337
56.8597574830055	0.0237572640180588	-3.69028413809563	-3.84483526843311	-3.76782274759488
56.8775754310191	0.0178179480135441	-3.68740902632769	-3.84489120406484	-3.76786608474333
56.8953933790326	0.0178179480135441	-3.68562775781307	-3.84494031456007	-3.7679055651596
56.9132113270462	0.0178179480135441	-3.68851090676676	-3.8449836221816	-3.76794099632913
56.9310292750597	0.0178179480135441	-3.68880874133579	-3.84502196962263	-3.76797291816195
56.9488472230732	0.0178179480135441	-3.6888576716012	-3.84505605578639	-3.76800176611061
56.9666651710868	0.0178179480135441	-3.68889947422306	-3.84508646373291	-3.76802790210561
56.9844831191003	0.0178179480135441	-3.68892751840349	-3.84511368262649	-3.76805164060838
57.0023010671139	0.0178179480135441	-3.68895197000323	-3.84513812506743	-3.76807325165538
57.0201190151274	0.0178179480135441	-3.68897421824474	-3.84516014085586	-3.76809296817043
57.037936963141	0.0178179480135441	-3.68899446698796	-3.8451800279845	-3.76811099195455
57.0557549111545	0.0178179480135441	-3.68901297245079	-3.84519804146836	-3.76812749851283
57.0735728591681	0.0178179480135441	-3.68902992417989	-3.84521440047759	-3.76814264105551
57.0913908071816	0.0178179480135441	-3.68904548332348	-3.84522929413217	-3.76815655380989
57.1092087551951	0.0178179480135441	-3.68905979170837	-3.84524288623585	-3.76816935477323
57.1270267032087	0.0178179480135441	-3.68907297403734	-3.84525531916462	-3.76818114801146
57.1448446512222	0.0178179480135441	-3.68908514038318	-3.84526671707781	-3.76819202558668
57.1626625992358	0.0178179480135441	-3.68909638819031	-3.84527718858342	-3.76820206918031
57.1804805472493	0.0178179480135441	-3.68910680394084	-3.84528682896159	-3.76821135146561
57.1982984952629	0.0178179480135441	-3.68911646457211	-3.84529572202809	-3.76821993727288
57.2161164432764	0.0178179480135441	-3.68912543868645	-3.84530394170337	-3.76822788458254
57.2339343912899	0.0178179480135441	-3.68913378758495	-3.8453115533393	-3.76823524537478
57.2517523393035	0.0178179480135441	-3.68914156615648	-3.8453186148456	-3.76824206635893
57.269570287317	0.0178179480135441	-3.68914882364279	-3.8453251776499	-3.7682483896019
57.2873882353306	0.0178179480135441	-3.68915560430128	-3.84533128751893	-3.76825425307137
57.3052061833441	0.0178179480135441	-3.68916194797926	-3.84533698526336	-3.76825969110668
57.3230241313577	0.0178179480135441	-3.68916789061319	-3.84534230734461	-3.76826473482844
57.3408420793712	0.0178179480135441	-3.68917346466502	-3.84534728639891	-3.76826941249554
57.3586600273848	0.0178179480135441	-3.68917869950418	-3.84535195169115	-3.76827374981741
57.3764779753983	0.0178179480135441	-3.68918362173978	-3.8453563295089	-3.76827777022768
57.3942959234118	0.0178179480135441	-3.68918825551751	-3.84536044350535	-3.76828149512452
57.4121138714254	0.0178179480135441	-3.68919262277602	-3.84536431499851	-3.76828494408236
57.4299318194389	0.0178179480135441	-3.6891967434767	-3.84536796323284	-3.7682881350386
57.4477497674525	0.0178179480135441	-3.68920063580627	-3.84537140560839	-3.76829108445869
57.465567715466	0.0178179480135441	-3.68920431635452	-3.84537465788197	-3.76829380748242
57.4833856634796	0.0178179480135441	-3.68920780027446	-3.84537773434409	-3.76829631805356
57.5012036114931	0.0178179480135441	-3.6892111014238	-3.84538064797481	-3.76829862903523
57.5190215595067	0.0178179480135441	-3.68921423249006	-3.84538341058128	-3.76830075231259
57.5368395075202	0.0178179480135441	-3.68921720510397	-3.84538603291927	-3.7683026988843
57.5546574555337	0.0178179480135441	-3.68922002993949	-3.84538852480085	-3.76830447894429
57.5724754035473	0.0178179480135441	-3.6892227168031	-3.84539089518977	-3.76830610195485
57.5902933515608	0.0178179480135441	-3.68922527471487	-3.84539315228614	-3.76830757671215
57.6081112995744	0.0178179480135441	-3.68922771198061	-3.84539530360179	-3.76830891140485
57.6259292475879	0.0178179480135441	-3.68923003625643	-3.84539735602731	-3.76831011366689
57.6437471956015	0.0178179480135441	-3.68923225460699	-3.84539931589181	-3.76831119062486
57.661565143615	0.0178179480135441	-3.68923437355843	-3.84540118901632	-3.76831214894073
57.6793830916286	0.0178179480135441	-3.68923639914485	-3.84540298076146	-3.76831299485023
57.6972010396421	0.0178179480135441	-3.68923833695213	-3.84540469607011	-3.76831373419771
57.7150189876556	0.0178179480135441	-3.68924019215488	-3.84540633950573	-3.76831437246742
57.7328369356692	0.0178179480135441	-3.68924196955312	-3.84540791528658	-3.76831491481199
57.7506548836827	0.0178179480135441	-3.68924367360204	-3.84540942731665	-3.76831536607813
57.7684728316963	0.0178179480135441	-3.68924530844187	-3.84541087921325	-3.76831573082995


==> plots/Hubb_L2x2_K1_U4_Mu0_B0_D6_Chi18_Gap1_Par3.txt <==
0.1	0.1	1.6102311018802	2.20257426932946	-1.95314530868456
0.2	0.1	0.0874336665044816	0.374937630912591	-1.95314530868456
0.3	0.1	-0.576372881427616	-0.46401648310484	-1.95314530868456
0.4	0.1	-0.918902182555331	-0.858509395595041	-1.95314530868456
0.5	0.1	-1.14454936817028	-1.10032348678259	-1.95314530868456
0.6	0.1	-1.30878104712183	-1.27160982053834	-1.95314530868456
0.7	0.1	-1.43349350907868	-1.39974349080515	-1.95314530868456
0.8	0.1	-1.53042620193055	-1.4985218643957	-1.95314530868456
0.9	0.1	-1.60629473513333	-1.57568713814662	-1.95314530868456
1	0.1	-1.66585296402014	-1.6363330028986	-1.95314530868456
1.075	0.075	-1.70215185672709	-1.67960009118651	-1.95314530868456
1.15	0.075	-1.73243091014134	-1.71034496931701	-1.95314530868456
1.225	0.075	-1.75774086676124	-1.73621970150691	-1.95314530868456
1.3	0.075	-1.77890329277425	-1.75800255719957	-1.95314530868456
1.375	0.075	-1.7965894561579	-1.77633781333712	-1.95314530868456
1.45	0.075	-1.81135831833658	-1.79176562621229	-1.95314530868456
1.525	0.075	-1.82367909646761	-1.80474107663715	-1.95314530868456
1.6	0.075	-1.83394697256185	-1.81564852447567	-1.95314530868456
1.675	0.075	-1.84249507618461	-1.82481300525397	-1.95314530868456
1.75	0.075	-1.84960412817992	-1.83250949213614	-1.95314530868456
1.80625	0.05625	-1.8541678246312	-1.84120845325276	-1.95314530868456
1.8625	0.05625	-1.85811476610536	-1.84540533961767	-1.95314530868456
1.91875	0.05625	-1.86153743156971	-1.84908500012887	-1.95314530868456
1.975	0.05625	-1.86450806466299	-1.85230943519683	-1.95314530868456
2.03125	0.05625	-1.86708681668882	-1.85513335620523	-1.95314530868456
2.0875	0.05625	-1.86932510261867	-1.85760547242609	-1.95314530868456
2.14375	0.05625	-1.87126735213705	-1.85976902574275	-1.95314530868456
2.2	0.05625	-1.87295214091231	-1.86166224224646	-1.95314530868456
2.25625	0.05625	-1.87441303233337	-1.86331879896578	-1.95314530868456
2.3125	0.05625	-1.87567925466086	-1.86476829298541	-1.95314530868456
2.3546875	0.0421875	-1.87652445415266	-1.86820230827368	-1.95314530868456
2.396875	0.0421875	-1.87727846133217	-1.86902963306424	-1.95314530868456
2.4390625	0.0421875	-1.8779530227216	-1.86977923553579	-1.95314530868456
2.48125	0.0421875	-1.87855732983722	-1.87045817424226	-1.95314530868456
2.5234375	0.0421875	-1.8790990470672	-1.87107282758737	-1.95314530868456
2.565625	0.0421875	-1.87958478990439	-1.87162907033725	-1.95314530868456
2.6078125	0.0421875	-1.8800203734909	-1.87213232043449	-1.95314530868456
2.65	0.0421875	-1.88041095944897	-1.87258755582382	-1.95314530868456
2.6921875	0.0421875	-1.88076115399417	-1.87299933028154	-1.95314530868456
2.734375	0.0421875	-1.88107508035463	-1.87337179420019	-1.95314530868456
2.766015625	0.031640625	-1.88129076329307	-1.875414707514	-1.95314530868456
2.79765625	0.031640625	-1.88148839074572	-1.87563570313596	-1.95314530868456
2.829296875	0.031640625	-1.88166983361678	-1.87584109493622	-1.95314530868456
2.8609375	0.031640625	-1.88183660827953	-1.87603192398071	-1.95314530868456
2.892578125	0.031640625	-1.88199000218757	-1.87620915305343	-1.95314530868456
2.92421875	0.031640625	-1.88213114215143	-1.87637369166758	-1.95314530868456
2.955859375	0.031640625	-1.88226103341739	-1.87652640347965	-1.95314530868456
2.9875	0.031640625	-1.88238058349621	-1.87666810739402	-1.95314530868456
3.019140625	0.031640625	-1.8824906177614	-1.87679957703909	-1.95314530868456
3.05078125	0.031640625	-1.8825918904197	-1.87692154037827	-1.95314530868456


==> plots/Hubb_L2x2_K1_U4_Mu0_B0_D6_Chi18_Gap1e-01_Par3.txt <==
1	1	-1.48526605909977	-1.74772926112377	-1.95314530868456
2	1	-1.62184608450247	-1.98215845528449	-1.95314530868456
3	1	-1.63229617564099	-1.99911476935413	-1.95314530868456
4	1	-1.63297908974854	-2.0023893796223	-1.95314530868456
5	1	-1.63504826598053	-2.02876205429906	-1.95314530868456
6	1	-1.63456759907376	-2.03219962261256	-1.95314530868456
7	1	-1.63434124652356	-2.0333287125403	-1.95314530868456
8	1	-1.63425500615411	-2.03372948129016	-1.95314530868456
9	1	-1.63422353476325	-2.03387258446049	-1.95314530868456
10	1	-1.63421220566943	-2.03392371416554	-1.95314530868456
10.75	0.75	-1.71155212951531	-1.98780904565174	-1.95314530868456
11.5	0.75	-1.71164965544393	-1.98511695865323	-1.95314530868456
12.25	0.75	-1.71167295171602	-1.98443324019747	-1.95314530868456
13	0.75	-1.71168456849994	-1.9841514963528	-1.95314530868456
13.75	0.75	-1.71168970365506	-1.98402306553885	-1.95314530868456
14.5	0.75	-1.71169199882652	-1.98396363895219	-1.95314530868456
15.25	0.75	-1.7116930422858	-1.98393609152963	-1.95314530868456
16	0.75	-1.71169352142659	-1.98392332064867	-1.95314530868456
16.75	0.75	-1.71169374253731	-1.98391740050832	-1.95314530868456
17.5	0.75	-1.7116938448156	-1.98391465626246	-1.95314530868456
18.0625	0.5625	-1.80697275423612	-1.93950791226863	-1.95314530868456
18.625	0.5625	-1.8066135975805	-1.93817340819932	-1.95314530868456
19.1875	0.5625	-1.80613955784011	-1.93727681482298	-1.95314530868456
19.75	0.5625	-1.80577788006808	-1.93662602937695	-1.95314530868456
20.3125	0.5625	-1.80551149012095	-1.9361561537199	-1.95314530868456
20.875	0.5625	-1.80531836785177	-1.93581991707869	-1.95314530868456
21.4375	0.5625	-1.80517981018954	-1.93558079908657	-1.95314530868456
22	0.5625	-1.80508109723611	-1.93541147096613	-1.95314530868456
22.5625	0.5625	-1.8050111086127	-1.93529191579404	-1.95314530868456
23.125	0.5625	-1.80496165029082	-1.93520767517517	-1.95314530868456
23.546875	0.421875	-1.85594237577582	-1.91214266057901	-1.95314530868456
23.96875	0.421875	-1.85677980829687	-1.91106458851638	-1.95314530868456
24.390625	0.421875	-1.85689458564049	-1.91107790811608	-1.95314530868456
24.8125	0.421875	-1.8569667027597	-1.91119191188699	-1.95314530868456
25.234375	0.421875	-1.8570199877265	-1.91129855538591	-1.95314530868456
25.65625	0.421875	-1.85705960391865	-1.91138328132405	-1.95314530868456
26.078125	0.421875	-1.85708909828409	-1.91144785486036	-1.95314530868456
26.5	0.421875	-1.85711109661563	-1.91149648672105	-1.95314530868456
26.921875	0.421875	-1.85712753228272	-1.91153299607561	-1.95314530868456
27.34375	0.421875	-1.85713982940423	-1.91156038923537	-1.95314530868456
27.66015625	0.31640625	-1.8864389762938	-1.89797331526748	-1.95314530868456
27.9765625	0.31640625	-1.88741283717328	-1.89706239483539	-1.95314530868456
28.29296875	0.31640625	-1.8874987989507	-1.89701528025746	-1.95314530868456
28.609375	0.31640625	-1.88753032133854	-1.89706500449264	-1.95314530868456
28.92578125	0.31640625	-1.88755263566583	-1.89712266215031	-1.95314530868456
29.2421875	0.31640625	-1.88756997426907	-1.8971738027197	-1.95314530868456
29.55859375	0.31640625	-1.88758358853901	-1.897216195451	-1.95314530868456
29.875	0.31640625	-1.88759430635343	-1.89725047703701	-1.95314530868456
30.19140625	0.31640625	-1.88760276059823	-1.89727792466016	-1.95314530868456
30.5078125	0.31640625	-1.88760944139059	-1.89729981321115	-1.95314530868456


==> plots/Hubb_L2x2_K1_U4_Mu0_B0_D6_Chi18_Gap1e-01_Par3_dyn.txt <==
1	1	-1.48526605909977	-1.74772926112377	-1.95314530868456
2	1	-1.62184608450247	-1.98215845528449	-1.95314530868456
3	1	-1.63229617564099	-1.99911476935413	-1.95314530868456
4	1	-1.63297908974854	-2.0023893796223	-1.95314530868456
4.75	0.75	-1.71168284828606	-1.98159813047957	-1.95314530868456
5.5	0.75	-1.71173546384938	-1.98241238145215	-1.95314530868456
6.25	0.75	-1.71171649091427	-1.98319224863095	-1.95314530868456
7	0.75	-1.71170540381056	-1.98357735498769	-1.95314530868456
7.5625	0.5625	-1.80691564474915	-1.93939014528017	-1.95314530868456
8.125	0.5625	-1.80656763889736	-1.93808634026597	-1.95314530868456
8.6875	0.5625	-1.80610441123716	-1.93721285870343	-1.95314530868456
9.25	0.5625	-1.80575177368251	-1.93657964602381	-1.95314530868456
9.671875	0.421875	-1.85632892382809	-1.91295900020809	-1.95314530868456
10.09375	0.421875	-1.85706328740736	-1.91167452481078	-1.95314530868456
10.515625	0.421875	-1.85710386084876	-1.91153412224993	-1.95314530868456
10.9375	0.421875	-1.85712186705562	-1.91153286414854	-1.95314530868456
11.25390625	0.31640625	-1.88643014712659	-1.89795089154542	-1.95314530868456
11.5703125	0.31640625	-1.88740613359989	-1.89704350092182	-1.95314530868456
11.88671875	0.31640625	-1.88749363190877	-1.89699988167971	-1.95314530868456
12.203125	0.31640625	-1.88752631563291	-1.89705266786063	-1.95314530868456
12.51953125	0.31640625	-1.88754951529576	-1.89711284653848	-1.95314530868456
12.7568359375	0.2373046875	-1.90084452302238	-1.89162710496313	-1.95314530868456
12.994140625	0.2373046875	-1.90170558974425	-1.89093921121168	-1.95314530868456
13.2314453125	0.2373046875	-1.90180034624987	-1.89086581398138	-1.95314530868456
13.46875	0.2373046875	-1.90182170145514	-1.89088976364088	-1.95314530868456
13.7060546875	0.2373046875	-1.90183281949336	-1.8909261235262	-1.95314530868456
13.884033203125	0.177978515625	-1.90682984430263	-1.89057663083184	-1.95314530868456
14.06201171875	0.177978515625	-1.90739255471019	-1.89013263225686	-1.95314530868456
14.239990234375	0.177978515625	-1.90748209941298	-1.89004176667958	-1.95314530868456
14.41796875	0.177978515625	-1.90750106266307	-1.89003931166925	-1.95314530868456
14.595947265625	0.177978515625	-1.90750748200005	-1.89005512217374	-1.95314530868456
14.77392578125	0.177978515625	-1.90751108206798	-1.89007345889258	-1.95314530868456
14.9074096679688	0.13348388671875	-1.9091429629167	-1.89223593404261	-1.95314530868456
15.0408935546875	0.13348388671875	-1.90942991323801	-1.89199625773828	-1.95314530868456
15.1743774414063	0.13348388671875	-1.90949464990724	-1.89191824619037	-1.95314530868456
15.307861328125	0.13348388671875	-1.9095115081245	-1.8919011899493	-1.95314530868456
15.4413452148438	0.13348388671875	-1.90951671345474	-1.89190276489343	-1.95314530868456
15.5748291015625	0.13348388671875	-1.90951880092631	-1.89190953245627	-1.95314530868456
15.7083129882813	0.13348388671875	-1.90951994155642	-1.89191734140483	-1.95314530868456
15.8084259033203	0.100112915039063	-1.91000053714264	-1.89493910353091	-1.95314530868456
15.9085388183594	0.100112915039063	-1.91012125889037	-1.89482817680973	-1.95314530868456
16.0086517333984	0.100112915039063	-1.91015755773403	-1.89477834535685	-1.95314530868456
16.1087646484375	0.100112915039063	-1.9101696214989	-1.89476036581914	-1.95314530868456
16.2088775634766	0.100112915039063	-1.91017395175891	-1.89475569525715	-1.95314530868456
16.3089904785156	0.100112915039063	-1.91017565498506	-1.89475624469308	-1.95314530868456
16.4091033935547	0.100112915039063	-1.91017641681449	-1.89475871282637	-1.95314530868456
16.5092163085938	0.100112915039063	-1.91017681877201	-1.89476177367977	-1.95314530868456
16.6093292236328	0.100112915039063	-1.91017706995643	-1.89476490212036	-1.95314530868456
16.6844139099121	0.0750846862792969	-1.91030817049035	-1.89780087005449	-1.95314530868456
16.7594985961914	0.0750846862792969	-1.91035196223242	-1.89775562869276	-1.95314530868456

